All-Pairs Shortest Paths with Few Weights per Node

We study the central All-Pairs Shortest Paths (APSP) problem under the restriction that there are at most $d$ distinct weights on the outgoing edges from every node. For $d=n$ this is the classical (unrestricted) APSP problem that is hypothesized to require cubic time $n^{3-o(1)}$, and at the other extreme, for $d=1$, it is equivalent to the Node-Weighted APSP problem. We present new algorithms that achieve the following results: 1. Node-Weighted APSP can be solved in time $\tilde{O}(n^{(3+\omega)/2}) = \tilde{O}(n^{2.686})$, improving on the 15-year-old subcubic bounds $\tilde{O}(n^{(9+\omega)/4}) = \tilde{O}(n^{2.843})$ [Chan; STOC '07] and $\tilde{O}(n^{2.830})$ [Yuster; SODA '09]. This positively resolves the question of whether Node-Weighted APSP is an ``intermediate'' problem in the sense of having complexity $n^{2.5+o(1)}$ if $\omega=2$, in which case it also matches an $n^{2.5-o(1)}$ conditional lower bound. 2. For up to $d \leq n^{3-\omega-\epsilon}$ distinct weights per node (where $\epsilon > 0$), the problem can be solved in subcubic time $O(n^{3-f(\epsilon)})$ (where $f(\epsilon) > 0$). In particular, assuming that $\omega = 2$, we can tolerate any sublinear number of distinct weights per node $d \leq n^{1-\epsilon}$, whereas previous work [Yuster; SODA '09] could only handle $d \leq n^{1/2-\epsilon}$ in subcubic time. This promotes our understanding of the APSP hypothesis showing that the hardest instances must exhaust a linear number of weights per node. Our result also applies to the All-Pairs Exact Triangle problem, thus generalizing a result of Chan and Lewenstein on "Clustered 3SUM" from arrays to matrices. Notably, our technique constitutes a rare application of additive combinatorics in graph algorithms.

==> figures/plot_afjvx.dat <==
0.00 2.6666
0.01 2.6752
0.02 2.6839
0.03 2.6925
0.04 2.7011
0.05 2.7097
0.06 2.7183
0.07 2.7269
0.08 2.7356
0.09 2.7442
0.10 2.7528
0.11 2.7614
0.12 2.7700
0.13 2.7787
0.14 2.7873
0.15 2.7960
0.16 2.8047
0.17 2.8133
0.18 2.8220
0.19 2.8306
0.20 2.8393
0.21 2.8481
0.22 2.8568
0.23 2.8656
0.24 2.8743
0.25 2.8831
0.26 2.8918
0.27 2.9006
0.28 2.9093
0.29 2.9181
0.30 2.9268
0.31 2.9356
0.32 2.9443
0.33 2.9531
0.34 2.9618
0.35 2.9706
0.36 2.9793
0.37 2.9881
0.38 2.9968

==> figures/plot_yuster.dat <==
0.00 2.8290
0.01 2.8334
0.02 2.8379
0.03 2.8423
0.04 2.8467
0.05 2.8512
0.06 2.8556
0.07 2.8600
0.08 2.8645
0.09 2.8689
0.10 2.8734
0.11 2.8778
0.12 2.8822
0.13 2.8867
0.14 2.8911
0.15 2.8956
0.16 2.9000
0.17 2.9045
0.18 2.9090
0.19 2.9134
0.20 2.9179
0.21 2.9224
0.22 2.9269
0.23 2.9313
0.24 2.9358
0.25 2.9403
0.26 2.9447
0.27 2.9492
0.28 2.9537
0.29 2.9581
0.30 2.9626
0.31 2.9671
0.32 2.9716
0.33 2.9760
0.34 2.9805
0.35 2.9850
0.36 2.9894
0.37 2.9939
0.38 2.9984
